Top Quark Mass Measurement from Dilepton Events at CDF II with the Matrix-Element Method

We describe a measurement of the top quark mass using events with two charged leptons collected by the CDF II detector from $p\bar{p}$ collisions with $\sqrt s = 1.96$ TeV at the Fermilab Tevatron. The likelihood in top mass is calculated for each event by convoluting the leading order matrix element describing $q\bar{q} \to t\bar{t} \to b\ell\nu_{\ell}\bar{b}\ell'\nu_{\ell'}$ with detector resolution functions. The presence of background events in the data sample is modeled using similar calculations involving the matrix elements for major background processes. In a data sample with integrated luminosity of 340 pb$^{-1}$, we observe 33 candidate events and measure $M_{top} = 165.2 \pm 6.1(\textrm{stat.}) \pm 3.4(\textrm{syst.}) \mathrm{~GeV}/c^2.$ This measurement represents the first application of this method to events with two charged leptons and is the most precise single measurement of the top quark mass in this channel.

==> affil.txt <==
Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China
Argonne National Laboratory, Argonne, Illinois 60439
Institut de Fisica d'Altes Energies, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain
Baylor University, Waco, Texas  76798
Istituto Nazionale di Fisica Nucleare, University of Bologna, I-40127 Bologna, Italy
Brandeis University, Waltham, Massachusetts 02254
University of California, Davis, Davis, California  95616
University of California, Los Angeles, Los Angeles, California  90024
University of California, San Diego, La Jolla, California  92093
University of California, Santa Barbara, Santa Barbara, California 93106
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
Carnegie Mellon University, Pittsburgh, PA  15213
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
Duke University, Durham, North Carolina  27708
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Florida, Gainesville, Florida  32611
Laboratori Nazionali di Frascati, Istituto Nazionale di Fisica Nucleare, I-00044 Frascati, Italy
University of Geneva, CH-1211 Geneva 4, Switzerland
Glasgow University, Glasgow G12 8QQ, United Kingdom
Harvard University, Cambridge, Massachusetts 02138
Division of High Energy Physics, Department of Physics, University of Helsinki and Helsinki Institute of Physics, FIN-00014, Helsinki, Finland
University of Illinois, Urbana, Illinois 61801
The Johns Hopkins University, Baltimore, Maryland 21218
Institut f\"
High Energy Accelerator Research Organization (KEK), Tsukuba, Ibaraki 305, Japan
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
University of Liverpool, Liverpool L69 7ZE, United Kingdom
University College London, London WC1E 6BT, United Kingdom
Centro de Investigaciones Energeticas Medioambientales y Tecnologicas, E-28040 Madrid, Spain
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Institute of Particle Physics: McGill University, Montr\'
University of Michigan, Ann Arbor, Michigan 48109
Michigan State University, East Lansing, Michigan  48824
Institution for Theoretical and Experimental Physics, ITEP, Moscow 117259, Russia
University of New Mexico, Albuquerque, New Mexico 87131
Northwestern University, Evanston, Illinois  60208
The Ohio State University, Columbus, Ohio  43210
Okayama University, Okayama 700-8530, Japan
Osaka City University, Osaka 588, Japan
University of Oxford, Oxford OX1 3RH, United Kingdom
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
LPNHE, Universite Pierre et Marie Curie/IN2P3-CNRS, UMR7585, Paris, F-75252 France
University of Pennsylvania, Philadelphia, Pennsylvania 19104
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Pittsburgh, Pittsburgh, Pennsylvania 15260
Purdue University, West Lafayette, Indiana 47907
University of Rochester, Rochester, New York 14627
The Rockefeller University, New York, New York 10021
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Rutgers University, Piscataway, New Jersey 08855
Texas A\&M University, College Station, Texas 77843
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Tufts University, Medford, Massachusetts 02155
Waseda University, Tokyo 169, Japan
Wayne State University, Detroit, Michigan  48201
University of Wisconsin, Madison, Wisconsin 53706
Yale University, New Haven, Connecticut 06520
University of Illinois, Urbana, Illinois 61801
University of Florida, Gainesville, Florida  32611
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
University of California, Santa Barbara, Santa Barbara, California 93106
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
University of Michigan, Ann Arbor, Michigan 48109
Rutgers University, Piscataway, New Jersey 08855
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Laboratori Nazionali di Frascati, Istituto Nazionale di Fisica Nucleare, I-00044 Frascati, Italy
Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Institute of Particle Physics: McGill University, Montr\'
Waseda University, Tokyo 169, Japan
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of California, Los Angeles, Los Angeles, California  90024
University of Oxford, Oxford OX1 3RH, United Kingdom
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Purdue University, West Lafayette, Indiana 47907
The Johns Hopkins University, Baltimore, Maryland 21218
University of California, Davis, Davis, California  95616
University College London, London WC1E 6BT, United Kingdom
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
The Johns Hopkins University, Baltimore, Maryland 21218
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Wisconsin, Madison, Wisconsin 53706
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
LPNHE, Universite Pierre et Marie Curie/IN2P3-CNRS, UMR7585, Paris, F-75252 France
Duke University, Durham, North Carolina  27708
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
University of Liverpool, Liverpool L69 7ZE, United Kingdom
The Rockefeller University, New York, New York 10021
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Argonne National Laboratory, Argonne, Illinois 60439
Brandeis University, Waltham, Massachusetts 02254
The Johns Hopkins University, Baltimore, Maryland 21218
Duke University, Durham, North Carolina  27708
University of Rochester, Rochester, New York 14627
University of Rochester, Rochester, New York 14627
Purdue University, West Lafayette, Indiana 47907
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Purdue University, West Lafayette, Indiana 47907
University of Pittsburgh, Pittsburgh, Pennsylvania 15260
University of California, Santa Barbara, Santa Barbara, California 93106
University of California, Santa Barbara, Santa Barbara, California 93106
Michigan State University, East Lansing, Michigan  48824
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
University of Rochester, Rochester, New York 14627
University of Illinois, Urbana, Illinois 61801
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Glasgow University, Glasgow G12 8QQ, United Kingdom
Argonne National Laboratory, Argonne, Illinois 60439
Duke University, Durham, North Carolina  27708
University of Geneva, CH-1211 Geneva 4, Switzerland
University of Michigan, Ann Arbor, Michigan 48109
University of California, Los Angeles, Los Angeles, California  90024
Purdue University, West Lafayette, Indiana 47907
University of Wisconsin, Madison, Wisconsin 53706
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Duke University, Durham, North Carolina  27708
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
Istituto Nazionale di Fisica Nucleare, University of Bologna, I-40127 Bologna, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
Institut de Fisica d'Altes Energies, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
University of Oxford, Oxford OX1 3RH, United Kingdom
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
University of Michigan, Ann Arbor, Michigan 48109
Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China
University of California, Davis, Davis, California  95616
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
Harvard University, Cambridge, Massachusetts 02138
University of Illinois, Urbana, Illinois 61801
University of Wisconsin, Madison, Wisconsin 53706
Carnegie Mellon University, Pittsburgh, PA  15213
University of Wisconsin, Madison, Wisconsin 53706
University of Rochester, Rochester, New York 14627
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Illinois, Urbana, Illinois 61801
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Geneva, CH-1211 Geneva 4, Switzerland
Brandeis University, Waltham, Massachusetts 02254
Duke University, Durham, North Carolina  27708
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
The Rockefeller University, New York, New York 10021
University of California, Davis, Davis, California  95616
University College London, London WC1E 6BT, United Kingdom
University of Michigan, Ann Arbor, Michigan 48109
Laboratori Nazionali di Frascati, Istituto Nazionale di Fisica Nucleare, I-00044 Frascati, Italy
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Florida, Gainesville, Florida  32611
University of California, Davis, Davis, California  95616
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Wisconsin, Madison, Wisconsin 53706
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Glasgow University, Glasgow G12 8QQ, United Kingdom
Institut de Fisica d'Altes Energies, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain
Brandeis University, Waltham, Massachusetts 02254
University of Rochester, Rochester, New York 14627
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
University of Rochester, Rochester, New York 14627
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
University of Rochester, Rochester, New York 14627
The Rockefeller University, New York, New York 10021
Duke University, Durham, North Carolina  27708
Istituto Nazionale di Fisica Nucleare, University of Bologna, I-40127 Bologna, Italy
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Baylor University, Waco, Texas  76798
Rutgers University, Piscataway, New Jersey 08855
Institut f\"
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Geneva, CH-1211 Geneva 4, Switzerland
University of California, Los Angeles, Los Angeles, California  90024
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Rutgers University, Piscataway, New Jersey 08855
Waseda University, Tokyo 169, Japan
The Ohio State University, Columbus, Ohio  43210
University of Geneva, CH-1211 Geneva 4, Switzerland
University of California, Davis, Davis, California  95616
University of Illinois, Urbana, Illinois 61801
University of Illinois, Urbana, Illinois 61801
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
University of Liverpool, Liverpool L69 7ZE, United Kingdom
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
Yale University, New Haven, Connecticut 06520
Institut f\"
Centro de Investigaciones Energeticas Medioambientales y Tecnologicas, E-28040 Madrid, Spain
University of Florida, Gainesville, Florida  32611
Purdue University, West Lafayette, Indiana 47907
University of Pittsburgh, Pittsburgh, Pennsylvania 15260
Harvard University, Cambridge, Massachusetts 02138
University of California, Davis, Davis, California  95616
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Harvard University, Cambridge, Massachusetts 02138
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
The Rockefeller University, New York, New York 10021
Carnegie Mellon University, Pittsburgh, PA  15213
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Purdue University, West Lafayette, Indiana 47907
Yale University, New Haven, Connecticut 06520
University of Illinois, Urbana, Illinois 61801
University of Michigan, Ann Arbor, Michigan 48109
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Carnegie Mellon University, Pittsburgh, PA  15213
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
Purdue University, West Lafayette, Indiana 47907
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
Laboratori Nazionali di Frascati, Istituto Nazionale di Fisica Nucleare, I-00044 Frascati, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Carnegie Mellon University, Pittsburgh, PA  15213
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of New Mexico, Albuquerque, New Mexico 87131
University of Michigan, Ann Arbor, Michigan 48109
University of Oxford, Oxford OX1 3RH, United Kingdom
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
Texas A\&M University, College Station, Texas 77843
Centro de Investigaciones Energeticas Medioambientales y Tecnologicas, E-28040 Madrid, Spain
University of New Mexico, Albuquerque, New Mexico 87131
Duke University, Durham, North Carolina  27708
University of Pittsburgh, Pittsburgh, Pennsylvania 15260
The Rockefeller University, New York, New York 10021
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
University of Liverpool, Liverpool L69 7ZE, United Kingdom
Harvard University, Cambridge, Massachusetts 02138
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
University of Florida, Gainesville, Florida  32611
University of Illinois, Urbana, Illinois 61801
Harvard University, Cambridge, Massachusetts 02138
Michigan State University, East Lansing, Michigan  48824
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Pennsylvania, Philadelphia, Pennsylvania 19104
Rutgers University, Piscataway, New Jersey 08855
Institute of Particle Physics: McGill University, Montr\'
University of Rochester, Rochester, New York 14627
University of Rochester, Rochester, New York 14627
University of Wisconsin, Madison, Wisconsin 53706
Laboratori Nazionali di Frascati, Istituto Nazionale di Fisica Nucleare, I-00044 Frascati, Italy
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Tufts University, Medford, Massachusetts 02155
University of Oxford, Oxford OX1 3RH, United Kingdom
Wayne State University, Detroit, Michigan  48201
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
The Rockefeller University, New York, New York 10021
University of California, Los Angeles, Los Angeles, California  90024
Duke University, Durham, North Carolina  27708
University of Pennsylvania, Philadelphia, Pennsylvania 19104
University of Liverpool, Liverpool L69 7ZE, United Kingdom
University of Pennsylvania, Philadelphia, Pennsylvania 19104
University of Wisconsin, Madison, Wisconsin 53706
Duke University, Durham, North Carolina  27708
University of California, Santa Barbara, Santa Barbara, California 93106
Institut f\"
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Harvard University, Cambridge, Massachusetts 02138
Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China
University of Liverpool, Liverpool L69 7ZE, United Kingdom
University of California, San Diego, La Jolla, California  92093
University of Oxford, Oxford OX1 3RH, United Kingdom
The Ohio State University, Columbus, Ohio  43210
Michigan State University, East Lansing, Michigan  48824
University of California, Santa Barbara, Santa Barbara, California 93106
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
University of California, Davis, Davis, California  95616
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Rutgers University, Piscataway, New Jersey 08855
University of Michigan, Ann Arbor, Michigan 48109
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
University of Florida, Gainesville, Florida  32611
Purdue University, West Lafayette, Indiana 47907
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Carnegie Mellon University, Pittsburgh, PA  15213
University of Illinois, Urbana, Illinois 61801
Texas A\&M University, College Station, Texas 77843
University of Michigan, Ann Arbor, Michigan 48109
Wayne State University, Detroit, Michigan  48201
Osaka City University, Osaka 588, Japan
Institut f\"
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Institut f\"
Texas A\&M University, College Station, Texas 77843
The Ohio State University, Columbus, Ohio  43210
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Carnegie Mellon University, Pittsburgh, PA  15213
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
Brandeis University, Waltham, Massachusetts 02254
University of Florida, Gainesville, Florida  32611
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Duke University, Durham, North Carolina  27708
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Waseda University, Tokyo 169, Japan
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
University of Florida, Gainesville, Florida  32611
University of Florida, Gainesville, Florida  32611
Duke University, Durham, North Carolina  27708
University of Pennsylvania, Philadelphia, Pennsylvania 19104
University of Pennsylvania, Philadelphia, Pennsylvania 19104
University of Illinois, Urbana, Illinois 61801
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Institut f\"
University of Pennsylvania, Philadelphia, Pennsylvania 19104
Baylor University, Waco, Texas  76798
Duke University, Durham, North Carolina  27708
Texas A\&M University, College Station, Texas 77843
Argonne National Laboratory, Argonne, Illinois 60439
Waseda University, Tokyo 169, Japan
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
Purdue University, West Lafayette, Indiana 47907
Institute of Particle Physics: McGill University, Montr\'
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University College London, London WC1E 6BT, United Kingdom
University of California, Davis, Davis, California  95616
The Ohio State University, Columbus, Ohio  43210
Rutgers University, Piscataway, New Jersey 08855
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Argonne National Laboratory, Argonne, Illinois 60439
University of Rochester, Rochester, New York 14627
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Texas A\&M University, College Station, Texas 77843
Institut de Fisica d'Altes Energies, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Yale University, New Haven, Connecticut 06520
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of California, San Diego, La Jolla, California  92093
University of Geneva, CH-1211 Geneva 4, Switzerland
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Pennsylvania, Philadelphia, Pennsylvania 19104
Institution for Theoretical and Experimental Physics, ITEP, Moscow 117259, Russia
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China
University of Padova, Istituto Nazionale di Fisica Nucleare, Sezione di Padova-Trento, I-35131 Padova, Italy
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Florida, Gainesville, Florida  32611
University of Oxford, Oxford OX1 3RH, United Kingdom
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China
Purdue University, West Lafayette, Indiana 47907
Institut f\"
Institute of Particle Physics: McGill University, Montr\'
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Division of High Energy Physics, Department of Physics, University of Helsinki and Helsinki Institute of Physics, FIN-00014, Helsinki, Finland
The Johns Hopkins University, Baltimore, Maryland 21218
University of Oxford, Oxford OX1 3RH, United Kingdom
University of Liverpool, Liverpool L69 7ZE, United Kingdom
Istituto Nazionale di Fisica Nucleare, University of Bologna, I-40127 Bologna, Italy
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Illinois, Urbana, Illinois 61801
Yale University, New Haven, Connecticut 06520
Northwestern University, Evanston, Illinois  60208
Institut de Fisica d'Altes Energies, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Wayne State University, Detroit, Michigan  48201
Institute of Particle Physics: McGill University, Montr\'
Istituto Nazionale di Fisica Nucleare, University of Bologna, I-40127 Bologna, Italy
University of Rochester, Rochester, New York 14627
Texas A\&M University, College Station, Texas 77843
University of Liverpool, Liverpool L69 7ZE, United Kingdom
University of Liverpool, Liverpool L69 7ZE, United Kingdom
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Purdue University, West Lafayette, Indiana 47907
The Rockefeller University, New York, New York 10021
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
University of California, Los Angeles, Los Angeles, California  90024
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Brandeis University, Waltham, Massachusetts 02254
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Michigan State University, East Lansing, Michigan  48824
University of Michigan, Ann Arbor, Michigan 48109
University of California, Santa Barbara, Santa Barbara, California 93106
Institut f\"
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China
University of Florida, Gainesville, Florida  32611
High Energy Accelerator Research Organization (KEK), Tsukuba, Ibaraki 305, Japan
Istituto Nazionale di Fisica Nucleare, University of Bologna, I-40127 Bologna, Italy
University of California, Los Angeles, Los Angeles, California  90024
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Institut f\"
The Johns Hopkins University, Baltimore, Maryland 21218
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Waseda University, Tokyo 169, Japan
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Okayama University, Okayama 700-8530, Japan
Tufts University, Medford, Massachusetts 02155
University of New Mexico, Albuquerque, New Mexico 87131
University of Florida, Gainesville, Florida  32611
University of Pennsylvania, Philadelphia, Pennsylvania 19104
University of California, San Diego, La Jolla, California  92093
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
University of Pittsburgh, Pittsburgh, Pennsylvania 15260
Argonne National Laboratory, Argonne, Illinois 60439
Institut de Fisica d'Altes Energies, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain
University College London, London WC1E 6BT, United Kingdom
Waseda University, Tokyo 169, Japan
Duke University, Durham, North Carolina  27708
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Osaka City University, Osaka 588, Japan
University of Liverpool, Liverpool L69 7ZE, United Kingdom
Division of High Energy Physics, Department of Physics, University of Helsinki and Helsinki Institute of Physics, FIN-00014, Helsinki, Finland
Division of High Energy Physics, Department of Physics, University of Helsinki and Helsinki Institute of Physics, FIN-00014, Helsinki, Finland
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
The Ohio State University, Columbus, Ohio  43210
Institute of Particle Physics: McGill University, Montr\'
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
Carnegie Mellon University, Pittsburgh, PA  15213
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
University of California, Davis, Davis, California  95616
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
Duke University, Durham, North Carolina  27708
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
LPNHE, Universite Pierre et Marie Curie/IN2P3-CNRS, UMR7585, Paris, F-75252 France
University of Florida, Gainesville, Florida  32611
University of Illinois, Urbana, Illinois 61801
University of California, Los Angeles, Los Angeles, California  90024
University of Wisconsin, Madison, Wisconsin 53706
Institut de Fisica d'Altes Energies, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
University of Oxford, Oxford OX1 3RH, United Kingdom
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Argonne National Laboratory, Argonne, Illinois 60439
Laboratori Nazionali di Frascati, Istituto Nazionale di Fisica Nucleare, I-00044 Frascati, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
The Johns Hopkins University, Baltimore, Maryland 21218
University of Oxford, Oxford OX1 3RH, United Kingdom
University of Pittsburgh, Pittsburgh, Pennsylvania 15260
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Harvard University, Cambridge, Massachusetts 02138
Rutgers University, Piscataway, New Jersey 08855
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of New Mexico, Albuquerque, New Mexico 87131
Division of High Energy Physics, Department of Physics, University of Helsinki and Helsinki Institute of Physics, FIN-00014, Helsinki, Finland
University of Oxford, Oxford OX1 3RH, United Kingdom
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Institut f\"
Istituto Nazionale di Fisica Nucleare, University of Bologna, I-40127 Bologna, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Duke University, Durham, North Carolina  27708
Glasgow University, Glasgow G12 8QQ, United Kingdom
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
University of Illinois, Urbana, Illinois 61801
Tufts University, Medford, Massachusetts 02155
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
University of Florida, Gainesville, Florida  32611
Purdue University, West Lafayette, Indiana 47907
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
Carnegie Mellon University, Pittsburgh, PA  15213
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
Division of High Energy Physics, Department of Physics, University of Helsinki and Helsinki Institute of Physics, FIN-00014, Helsinki, Finland
Institute of Particle Physics: McGill University, Montr\'
Texas A\&M University, College Station, Texas 77843
University of Rochester, Rochester, New York 14627
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Institut de Fisica d'Altes Energies, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain
University of California, Los Angeles, Los Angeles, California  90024
Institut de Fisica d'Altes Energies, Universitat Autonoma de Barcelona, E-08193, Bellaterra (Barcelona), Spain
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Institute of Particle Physics: McGill University, Montr\'
LPNHE, Universite Pierre et Marie Curie/IN2P3-CNRS, UMR7585, Paris, F-75252 France
Institut f\"
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Yale University, New Haven, Connecticut 06520
Northwestern University, Evanston, Illinois  60208
University of Michigan, Ann Arbor, Michigan 48109
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
University of California, Santa Barbara, Santa Barbara, California 93106
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Purdue University, West Lafayette, Indiana 47907
University of New Mexico, Albuquerque, New Mexico 87131
Osaka City University, Osaka 588, Japan
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Laboratori Nazionali di Frascati, Istituto Nazionale di Fisica Nucleare, I-00044 Frascati, Italy
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
University of Liverpool, Liverpool L69 7ZE, United Kingdom
University of Pittsburgh, Pittsburgh, Pennsylvania 15260
Harvard University, Cambridge, Massachusetts 02138
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
University of Wisconsin, Madison, Wisconsin 53706
Institution for Theoretical and Experimental Physics, ITEP, Moscow 117259, Russia
LPNHE, Universite Pierre et Marie Curie/IN2P3-CNRS, UMR7585, Paris, F-75252 France
Institute of Particle Physics: McGill University, Montr\'
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
University of Oxford, Oxford OX1 3RH, United Kingdom
Institut f\"
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Tufts University, Medford, Massachusetts 02155
University of California, Davis, Davis, California  95616
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Institute of Particle Physics: McGill University, Montr\'
University of Michigan, Ann Arbor, Michigan 48109
University of California, Davis, Davis, California  95616
Rutgers University, Piscataway, New Jersey 08855
Michigan State University, East Lansing, Michigan  48824
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Institute of Particle Physics: McGill University, Montr\'
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Yale University, New Haven, Connecticut 06520
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Glasgow University, Glasgow G12 8QQ, United Kingdom
University of California, Los Angeles, Los Angeles, California  90024
University of Oxford, Oxford OX1 3RH, United Kingdom
Northwestern University, Evanston, Illinois  60208
University of New Mexico, Albuquerque, New Mexico 87131
University of California, Santa Barbara, Santa Barbara, California 93106
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
University of Florida, Gainesville, Florida  32611
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Tufts University, Medford, Massachusetts 02155
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
University of Illinois, Urbana, Illinois 61801
Okayama University, Okayama 700-8530, Japan
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Argonne National Laboratory, Argonne, Illinois 60439
Okayama University, Okayama 700-8530, Japan
Okayama University, Okayama 700-8530, Japan
University of Michigan, Ann Arbor, Michigan 48109
Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China
The Rockefeller University, New York, New York 10021
Massachusetts Institute of Technology, Cambridge, Massachusetts  02139
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Glasgow University, Glasgow G12 8QQ, United Kingdom
University of Pennsylvania, Philadelphia, Pennsylvania 19104
University of Rochester, Rochester, New York 14627
Carnegie Mellon University, Pittsburgh, PA  15213
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Texas A\&M University, College Station, Texas 77843
Joint Institute for Nuclear Research, RU-141980 Dubna, Russia
Michigan State University, East Lansing, Michigan  48824
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
Michigan State University, East Lansing, Michigan  48824
Laboratori Nazionali di Frascati, Istituto Nazionale di Fisica Nucleare, I-00044 Frascati, Italy
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
LPNHE, Universite Pierre et Marie Curie/IN2P3-CNRS, UMR7585, Paris, F-75252 France
Institute of Particle Physics: McGill University, Montr\'
Waseda University, Tokyo 169, Japan
Okayama University, Okayama 700-8530, Japan
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
Glasgow University, Glasgow G12 8QQ, United Kingdom
University of Tsukuba, Tsukuba, Ibaraki 305, Japan
University of Pennsylvania, Philadelphia, Pennsylvania 19104
University of Rochester, Rochester, New York 14627
University of Geneva, CH-1211 Geneva 4, Switzerland
University of Michigan, Ann Arbor, Michigan 48109
University of New Mexico, Albuquerque, New Mexico 87131
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
University of Illinois, Urbana, Illinois 61801
Purdue University, West Lafayette, Indiana 47907
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
Instituto de Fisica de Cantabria, CSIC-University of Cantabria, 39005 Santander, Spain
University College London, London WC1E 6BT, United Kingdom
Institute of Particle Physics: McGill University, Montr\'
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of California, San Diego, La Jolla, California  92093
Texas A\&M University, College Station, Texas 77843
Argonne National Laboratory, Argonne, Illinois 60439
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Institut f\"
University of California, Los Angeles, Los Angeles, California  90024
Institut f\"
Rutgers University, Piscataway, New Jersey 08855
Institute of Physics, Academia Sinica, Taipei, Taiwan 11529, Republic of China
Institute of Particle Physics: McGill University, Montr\'
Glasgow University, Glasgow G12 8QQ, United Kingdom
University College London, London WC1E 6BT, United Kingdom
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Tufts University, Medford, Massachusetts 02155
University of Pennsylvania, Philadelphia, Pennsylvania 19104
Argonne National Laboratory, Argonne, Illinois 60439
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Institute of Particle Physics: McGill University, Montr\'
University of Pennsylvania, Philadelphia, Pennsylvania 19104
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
The Ohio State University, Columbus, Ohio  43210
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
University of Michigan, Ann Arbor, Michigan 48109
University of Geneva, CH-1211 Geneva 4, Switzerland
University of Liverpool, Liverpool L69 7ZE, United Kingdom
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Osaka City University, Osaka 588, Japan
Rutgers University, Piscataway, New Jersey 08855
Okayama University, Okayama 700-8530, Japan
Yale University, New Haven, Connecticut 06520
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Ernest Orlando Lawrence Berkeley National Laboratory, Berkeley, California 94720
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Enrico Fermi Institute, University of Chicago, Chicago, Illinois 60637
Osaka City University, Osaka 588, Japan
University of Rochester, Rochester, New York 14627
Center for High Energy Physics: Kyungpook National University, Taegu 702-701, Korea; Seoul National University, Seoul 151-742, Korea; and SungKyunKwan University, Suwon 440-746, Korea
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Fermi National Accelerator Laboratory, Batavia, Illinois 60510
Istituto Nazionale di Fisica Nucleare, Sezione di Roma 1, University of Rome ``La Sapienza," I-00185 Roma, Italy
Istituto Nazionale di Fisica Nucleare, University of Trieste/\ Udine, Italy
Harvard University, Cambridge, Massachusetts 02138
Istituto Nazionale di Fisica Nucleare Pisa, Universities of Pisa, Siena and Scuola Normale Superiore, I-56127 Pisa, Italy
University of Illinois, Urbana, Illinois 61801
Rutgers University, Piscataway, New Jersey 08855
Istituto Nazionale di Fisica Nucleare, University of Bologna, I-40127 Bologna, Italy


